The Northern Cross Fast Radio Burst project - II. Monitoring of repeating FRB 20180916B, 20181030A, 20200120E and 20201124A

In this work we report the results of a nineteen-month Fast Radio Burst observational campaign carried out with the North-South arm of the Medicina Northern Cross radio telescope at 408~MHz in which we monitored four repeating sources: FRB20180916B, FRB20181030A, FRB20200120E and FRB20201124A. We present the current state of the instrument and the detection and characterisation of three bursts from FRB20180916B. Given our observing time, our detections are consistent with the event number we expect from the known burst rate ($2.7 \pm 1.9$ above our 10$\sigma$, 38~Jy~ms detection threshold) in the 5.2 day active window of the source, further confirming the source periodicity. We detect no bursts from the other sources. We turn this result into a 95\% confidence level lower limit on the slope of the differential fluence distribution $\alpha$ to be $\alpha > 2.1$ and $\alpha > 2.2$ for FRB20181030A and FRB20200120E respectively. Given the known rate for FRB20201124A, we expect $1.0 \pm 1.1$ bursts from our campaign, consistent with our non-detection.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
